End-to-End Design for Self-Reconfigurable Heterogeneous Robotic Swarms

More widespread adoption requires swarms of robots to be more flexible for real-world applications. Multiple challenges remain in complex scenarios where a large amount of data needs to be processed in real-time and high degrees of situational awareness are required. The options in this direction are limited in existing robotic swarms, mostly homogeneous robots with limited operational and reconfiguration flexibility. We address this by bringing elastic computing techniques and dynamic resource management from the edge-cloud computing domain to the swarm robotics domain. This enables the dynamic provisioning of collective capabilities in the swarm for different applications. Therefore, we transform a swarm into a distributed sensing and computing platform capable of complex data processing tasks, which can then be offered as a service. In particular, we discuss how this can be applied to adaptive resource management in a heterogeneous swarm of drones, and how we are implementing the dynamic deployment of distributed data processing algorithms. With an elastic drone swarm built on reconfigurable hardware and containerized services, it will be possible to raise the self-awareness, degree of intelligence, and level of autonomy of heterogeneous swarms of robots. We describe novel directions for collaborative perception, and new ways of interacting with a robotic swarm.

==> fig/gapTopicsTW.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gapTopicsTW.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{534bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.98876404)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gapTopicsTW.pdf}}%
    \put(0.08479138,0.80706821){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{M}\textbf{U}\textbf{L}\textbf{T}\textbf{I}\textbf{-}\textbf{A}\textbf{G}\textbf{E}\textbf{N}\textbf{T}\end{tabular}}}}%
    \put(0.08479138,0.758616){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{S}\textbf{Y}\textbf{S}\textbf{T}\textbf{E}\textbf{M}\textbf{S}\textbf{ }\end{tabular}}}}%
    \put(0.64380041,0.82052716){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{E}\textbf{D}\textbf{G}\textbf{E}\textbf{-}\textbf{C}\textbf{L}\textbf{O}\textbf{U}\textbf{D}\end{tabular}}}}%
    \put(0.66848916,0.77207494){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{C}\textbf{O}\textbf{M}\textbf{P}\textbf{U}\textbf{T}\textbf{I}\textbf{N}\textbf{G}\end{tabular}}}}%
    \put(0.39344293,0.21083678){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{R}\textbf{O}\textbf{B}\textbf{O}\textbf{T}\textbf{I}\textbf{C}\textbf{S}\end{tabular}}}}%
    \put(0.44092779,0.79764695){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}IoT MAS\end{tabular}}}}%
    \put(0.42519764,0.76534547){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Cloud MAS\end{tabular}}}}%
    \put(0.22932788,0.42752585){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Swarm\end{tabular}}}}%
    \put(0.2188341,0.39522438){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Robotics\end{tabular}}}}%
    \put(0.72531116,0.66440335){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Resource Management\end{tabular}}}}%
    \put(0.80204821,0.63613956){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Containerization\end{tabular}}}}%
    \put(0.88154012,0.60787577){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Elasticity\end{tabular}}}}%
    \put(0.3760935,0.11931593){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Perception and Control\end{tabular}}}}%
    \put(0.39024643,0.09105213){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Autonomous Robots\end{tabular}}}}%
    \put(0.42189599,0.06278834){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sensor Fusion\end{tabular}}}}%
    \put(0.03095558,0.66440335){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Multi-Agent Coordination\end{tabular}}}}%
    \put(0.03095558,0.63613956){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Collaborative Decisions\end{tabular}}}}%
    \put(0.03095558,0.60787577){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Consensus\end{tabular}}}}%
    \put(0.67374657,0.42617996){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Cloud \end{tabular}}}}%
    \put(0.66028762,0.39387848){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Robotics\end{tabular}}}}%
    \put(0.45873986,0.61056756){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{S}\textbf{E}\textbf{L}\textbf{F}\end{tabular}}}}%
    \put(0.34747221,0.5728825){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{R}\textbf{E}\textbf{C}\textbf{O}\textbf{N}\textbf{F}\textbf{I}\textbf{G}\textbf{U}\textbf{R}\textbf{A}\textbf{B}\textbf{L}\textbf{E}\end{tabular}}}}%
    \put(0.35193049,0.53519744){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{H}\textbf{E}\textbf{T}\textbf{E}\textbf{R}\textbf{O}\textbf{G}\textbf{E}\textbf{N}\textbf{E}\textbf{O}\textbf{U}\textbf{S}\end{tabular}}}}%
    \put(0.4210548,0.49751239){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{R}\textbf{O}\textbf{B}\textbf{O}\textbf{T}\textbf{I}\textbf{C}\textbf{ }\end{tabular}}}}%
    \put(0.42732163,0.45982733){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{S}\textbf{W}\textbf{A}\textbf{R}\textbf{M}\textbf{S}\end{tabular}}}}%
  \end{picture}%
\endgroup%

